Proofware: Proof of Useful Work Blockchain Consensus Protocol for Decentralized Applications

In a blockchain system, consensus protocol as an incentive and security mechanism, is to ensure the participants to build the block honestly and effectively. There are different consensus protocols for blockchain, like Proof of work (PoW), Proof of Stake (PoS), Proof of Space (PoSpace), Proof of Activities etc. But most of these consensus protocols are not designed for doing some useful jobs for society because of too much competition and scalability limitation. Massive electric power and computing resources, including CPU, RAM, storage and sensors have been wasted to run blockchain network based on these consensus protocols. Current frameworks and middleware for building decentralised applications (dApps) are largely limited to simple and less useful jobs. In this paper, we present Proofware which is designed for developers to build their dApps easily with existing public/crowd-based computing resources. Under Proofware, developers can develop and test their own Proof of Useful Work (PoUW) consensus protocols. Also, rather than depending on a centralised accounting system, each dApp has an embedded currency system to keep the whole incentive system decentralised, fair, transparent, stable and sustainable. Based on Proofware, we have built a crowd based video sharing application, called OurTube, as a case study. By the OurTube example, it has shown Proofware significantly improves the productivity to build crowd-based computing system with the features of cost-effectiveness, anti-censorship, elasticity and financial sustainability.

==> data/Nov_Sum.csv <==
tx_date,sum_weight,sum_receipt_gas_fee_paid,tx_count,avg_weight_per_tx,avg_gas_price,sum_gas,sum_receipt_gas_used
01,1435217.7190506288,8.6646748055933038,3101,462.82415964225373,7.7361076533265856e-09,2216166632,1120030278
02,897104.38777306874,7.439303637857285,2447,366.61397130080456,8.4534418272841338e-09,1745185066,880032511
03,1256440.920511242,8.1699273504192647,2797,449.2101968220386,7.8605612156555734e-09,1982784823,1039356749
04,3419360.9105888568,9.0591428992903644,3629,942.23227076022511,7.7311143364526948e-09,2341735117,1171777121
05,15529666.1787635,11.953659345303553,3191,4866.7082979515826,1.0390681093919516e-08,2254980584,1150421155
06,3933077.0847001811,15.314451313443346,4531,868.03731730306356,1.0479152936609604e-08,2902096857,1461420728
07,2029933.4388289603,13.905496738032539,4114,493.42086505322322,9.7875239701185125e-09,2902165920,1420736928
08,1654088.521799396,12.253613131262453,3543,466.86099966113352,9.4698689568351375e-09,2491849678,1293958046
09,1610917.7705339459,9.324367829394884,3096,520.32227730424609,9.40591543253611e-09,2011046227,991330179
10,1322705.2709674854,5.1996081964041343,2768,477.85595049403372,5.5537233139151647e-09,1813195289,936238250
11,1080529.3131482429,4.02458774091486,2466,438.1708488030182,4.92326044224795e-09,1686601526,817463912
12,2442094.6647706963,9.12031024123837,3813,640.46542480217579,7.34675356202348e-09,2491652932,1241406856
13,1516036.1864773061,7.5426440813206472,3440,440.70819374340294,6.3151471966093341e-09,2348416611,1194373440
14,3089786.4742461462,19.601800722341959,5323,580.4596044046865,1.1472429710249213e-08,3576360354,1708600638
15,5892181.8380110059,15.566442940715946,3856,1528.0554559157174,1.2032341042115387e-08,2686184174,1293716899
16,1317164.4222350472,9.9470239699680576,3158,417.08816410229485,9.1604130452134672e-09,2217242196,1085870683
17,881213.13038524636,3.8989327746305005,2018,436.67647690051854,5.6258723033741806e-09,1447503729,693036131
18,963937.4828567357,4.7852995558775673,2256,427.27725303933317,6.1197755396076965e-09,1610272930,781940371
19,6913578.23260947,18.705060959333277,5421,1275.3326383710516,1.0376830678722971e-08,3738624502,1802579375
20,5429156.0341645619,29.035584410296156,7322,741.485391172434,1.1576736427725994e-08,5380545720,2508097562
21,4661232.1630951082,13.106658159305926,4563,1021.5279778862828,8.5899801125179539e-09,3262366666,1525807742
22,2320262.4534670659,8.19256211458578,3154,735.65708733895553,7.8275928038250055e-09,2211535314,1046625996
23,1905273.4562593047,7.2631663596384684,2905,655.86005378977791,7.4138386098141291e-09,2096355325,979676891
24,2065435.7589004419,6.8907471911713438,3137,658.41114405497035,6.6760173782045513e-09,2175785818,1032164358
25,6120175.2366500515,14.391035601796482,4335,1411.805129561719,9.70977438217092e-09,3165638932,1482118434
26,4595183.3891522959,23.787055540197052,7992,574.97289654057761,1.1464363307804917e-08,4282296644,2074869306
27,1886359.0055897895,9.1950273557184818,3694,510.65484720893056,7.1551663312512982e-09,2795426130,1285089253
28,3027168.2265750235,14.431445661393566,4178,724.54959946745419,9.37272156377649e-09,3230254877,1539728409
29,6307501.5757003836,19.760209113058387,4869,1295.4408658246834,1.1686987898581761e-08,3657018681,1690787163
30,1900929.3933626669,16.934303788120516,2920,651.0032169050229,1.6773713861883377e-08,2019460081,1009573904


==> data/simulated.csv <==
time,w10,w5,w8
16, 1,    6,     5.9
15, 1.1,  5.8,   5.9
14, 1.08, 5.5,   5.9
13, 1.14, 5.1,   5.8
12, 1.03, 5.2,   5.4
11, 1.03, 5.0,   5.3
10, 1,    4.8,   5.1
9,  0.98, 4.6,   4.9
8,  0.98, 4,     4.8
7,  1.01, 3.8,   3.9
6,  0.99, 3.2,   3.6
5,  0.95, 3.1,   2.9
4,  1.03, 2.8,   2.5
3,  1.1,  2.5,   1.8
2,  1.08, 2.1,   1.6
1,  1.09, 1.4,   1.3
0,  1.02, 1,   1

